A finite element method using a bounded auxiliary variable for solving the Richards equation

The Richards equation, a nonlinear elliptic parabolic equation, is widely used to model infiltration in porous media. We develop a finite element method for solving the Richards equation by introducing a new bounded auxiliary variable to eliminate unbounded terms in the weak formulation of the method. This formulation is discretized using a semi-implicit scheme and the resulting nonlinear system is solved using Newton's method. Our approach eliminates the need of regularization techniques and offers advantages in handling both dry and fully saturated zones. In the proposed techniques, a non-overlapping Schwarz domain decomposition method is used for modeling infiltration in layered soils. We apply the proposed method to solve the Richards equation using the Havercamp and van Genuchten models for the capillary pressure. Numerical experiments are performed to validate the proposed approach, including tests such as modeling flows in fibrous sheets where the initial medium is totally dry, two cases with fully saturated and dry regions, and an infiltration problem in layered soils. The numerical results demonstrate the stability and accuracy of the proposed numerical method. The numerical solutions remain positive in the presence of totally dry zones. The numerical investigations clearly demonstrated the capability of the proposed method to effectively predict the dynamics of flows in unsaturated soils.

==> integral_representation_data.txt <==
s y
0.000000000000000000e+00 0.000000000000000000e+00
2.004008016032063962e-03 2.004008021822042268e-03
4.008016032064127925e-03 4.008016111917136678e-03
6.012024048096191453e-03 6.012024418710972505e-03
8.016032064128255849e-03 8.016033165426920959e-03
1.002004008016032024e-02 1.002004264333963487e-02
1.202404809619238291e-02 1.202405320755722123e-02
1.402805611222444730e-02 1.402806527398021107e-02
1.603206412825651170e-02 1.603207931694180036e-02
1.803607214428857436e-02 1.803609586729246206e-02
2.004008016032064049e-02 2.004011551079607628e-02
2.204408817635270315e-02 2.204413888676066968e-02
2.404809619238476581e-02 2.404816668683521994e-02
2.605210420841683194e-02 2.605219965395800738e-02
2.805611222444889460e-02 2.805623858140803353e-02
3.006012024048096073e-02 3.006028431195556169e-02
3.206412825651302340e-02 3.206433773708329549e-02
3.406813627254508953e-02 3.406839979628292769e-02
3.607214428857714872e-02 3.607247147639995599e-02
3.807615230460921485e-02 3.807655381103031145e-02
4.008016032064128098e-02 4.008064787996396677e-02
4.208416833667334017e-02 4.208475480865885021e-02
4.408817635270540630e-02 4.408887576776029243e-02
4.609218436873747243e-02 4.609301197263485084e-02
4.809619238476953162e-02 4.809716468294875785e-02
5.010020040080159776e-02 5.010133520225795029e-02
5.210420841683366389e-02 5.210552487762506318e-02
5.410821643286573002e-02 5.410973509926353398e-02
5.611222444889778921e-02 5.611396730018919365e-02
5.811623246492985534e-02 5.811822295589490206e-02
6.012024048096192147e-02 6.012250358404901129e-02
6.212424849699398066e-02 6.212681074418894417e-02
6.412825651302604679e-02 6.413114603745519171e-02
6.613226452905811292e-02 6.613551110631477048e-02
6.813627254509017905e-02 6.813990763431421183e-02
7.014028056112224518e-02 7.014433734582553592e-02
7.214428857715429744e-02 7.214880200582615699e-02
7.414829659318636357e-02 7.415330341967395211e-02
7.615230460921842970e-02 7.615784343289348779e-02
7.815631262525049583e-02 7.816242393097250218e-02
8.016032064128256196e-02 8.016704683917741381e-02
8.216432865731462809e-02 8.217171412235121930e-02
8.416833667334668034e-02 8.417642778475623033e-02
8.617234468937874647e-02 8.618118986989123376e-02
8.817635270541081260e-02 8.818600246033553303e-02
9.018036072144287874e-02 9.019086767758729972e-02
9.218436873747494487e-02 9.219578768192758511e-02
9.418837675350701100e-02 9.420076467227285477e-02
9.619238476953906325e-02 9.620580088603100655e-02
9.819639278557112938e-02 9.821089859898315955e-02
1.002004008016031955e-01 1.002160601251714384e-01
1.022044088176352616e-01 1.022212878167527844e-01
1.042084168336673278e-01 1.042265840639149815e-01
1.062124248496993939e-01 1.062319512947488276e-01
1.082164328657314600e-01 1.082373919751743602e-01
1.102204408817635123e-01 1.102429086088177607e-01
1.122244488977955784e-01 1.122485037369423538e-01
1.142284569138276445e-01 1.142541799383358647e-01
1.162324649298597107e-01 1.162599398292722408e-01
1.182364729458917768e-01 1.182657860633927749e-01
1.202404809619238429e-01 1.202717213316698980e-01
1.222444889779558952e-01 1.222777483623046502e-01
1.242484969939879613e-01 1.242838699207022557e-01
1.262525050100200275e-01 1.262900888093941298e-01
1.282565130260520936e-01 1.282964078679726672e-01
1.302605210420841597e-01 1.303028299730719930e-01
1.322645290581162258e-01 1.323093580383096768e-01
1.342685370741482920e-01 1.343159950142215897e-01
1.362725450901803581e-01 1.363227438882733678e-01
1.382765531062124242e-01 1.383296076847911338e-01
1.402805611222444904e-01 1.403365894649395706e-01
1.422845691382765287e-01 1.423436923267068777e-01
1.442885771543085949e-01 1.443509194048845923e-01
1.462925851703406610e-01 1.463582738710275943e-01
1.482965931863727271e-01 1.483657589334758942e-01
1.503006012024047933e-01 1.503733778373119168e-01
1.523046092184368594e-01 1.523811338643859814e-01
1.543086172344689255e-01 1.543890303332940694e-01
1.563126252505009917e-01 1.563970705993802945e-01
1.583166332665330578e-01 1.584052580547536393e-01
1.603206412825651239e-01 1.604135961282902034e-01
1.623246492985971901e-01 1.624220882856445836e-01
1.643286573146292562e-01 1.644307380292634735e-01
1.663326653306613223e-01 1.664395488984647120e-01
1.683366733466933607e-01 1.684485244693221251e-01
1.703406813627254268e-01 1.704576683548746918e-01
1.723446893787574929e-01 1.724669842049108837e-01
1.743486973947895591e-01 1.744764757063664851e-01
1.763527054108216252e-01 1.764861465830112330e-01
1.783567134268536913e-01 1.784960005956720275e-01
1.803607214428857575e-01 1.805060415422370945e-01
1.823647294589178236e-01 1.825162732577106650e-01
1.843687374749498897e-01 1.845266996142587990e-01
1.863727454909819559e-01 1.865373245212794961e-01
1.883767535070140220e-01 1.885481519254461891e-01
1.903807615230460881e-01 1.905591858107874292e-01
1.923847695390781265e-01 1.925704301987464229e-01
1.943887775551101926e-01 1.945818891482387625e-01
1.963927855711422588e-01 1.965935667557577038e-01
1.983967935871743249e-01 1.986054671554344786e-01
2.004008016032063910e-01 2.006175945191212007e-01
2.024048096192384572e-01 2.026299530564666940e-01
2.044088176352705233e-01 2.046425470150268489e-01
2.064128256513025894e-01 2.066553806803550219e-01
2.084168336673346555e-01 2.086684583760780864e-01
2.104208416833667217e-01 2.106817844640165027e-01
2.124248496993987878e-01 2.126953633442866809e-01
2.144288577154308539e-01 2.147091994553867733e-01
2.164328657314629201e-01 2.167232972743536323e-01
2.184368737474949584e-01 2.187376613168377781e-01
2.204408817635270246e-01 2.207522961372373471e-01
2.224448897795590907e-01 2.227672063288265725e-01
2.244488977955911568e-01 2.247823965238660848e-01
2.264529058116232230e-01 2.267978713937598978e-01
2.284569138276552891e-01 2.288136356491640433e-01
2.304609218436873552e-01 2.308296940401630692e-01
2.324649298597194214e-01 2.328460513563167800e-01
2.344689378757514875e-01 2.348627124269812017e-01
2.364729458917835536e-01 2.368796821212676151e-01
2.384769539078156197e-01 2.388969653483573596e-01
2.404809619238476859e-01 2.409145670575305598e-01
2.424849699398797520e-01 2.429324922384177021e-01
2.444889779559117904e-01 2.449507459211172633e-01
2.464929859719438565e-01 2.469693331764178101e-01
2.484969939879759226e-01 2.489882591159309211e-01
2.505010020040079888e-01 2.510075288922657410e-01
2.525050100200400549e-01 2.530271476992540514e-01
2.545090180360721210e-01 2.550471207720894085e-01
2.565130260521041872e-01 2.570674533876356471e-01
2.585170340681362533e-01 2.590881508643864684e-01
2.605210420841683194e-01 2.611092185629249607e-01
2.625250501002003856e-01 2.631306618859945434e-01
2.645290581162324517e-01 2.651524862787266734e-01
2.665330661322645178e-01 2.671746972288776001e-01
2.685370741482965840e-01 2.691973002670264847e-01
2.705410821643286501e-01 2.712203009668875953e-01
2.725450901803607162e-01 2.732437049451680866e-01
2.745490981963927823e-01 2.752675178625944019e-01
2.765531062124248485e-01 2.772917454232176615e-01
2.785571142284569146e-01 2.793163933752985661e-01
2.805611222444889807e-01 2.813414675113015129e-01
2.825651302605209914e-01 2.833669736681947993e-01
2.845691382765530575e-01 2.853929177277265139e-01
2.865731462925851236e-01 2.874193056166718940e-01
2.885771543086171897e-01 2.894461433070767420e-01
2.905811623246492559e-01 2.914734368166108647e-01
2.925851703406813220e-01 2.935011922087152891e-01
2.945891783567133881e-01 2.955294155930772715e-01
2.965931863727454543e-01 2.975581131257082346e-01
2.985971943887775204e-01 2.995872910094188879e-01
3.006012024048095865e-01 3.016169554939731046e-01
3.026052104208416527e-01 3.036471128764927085e-01
3.046092184368737188e-01 3.056777695017909302e-01
3.066132264529057849e-01 3.077089317625555376e-01
3.086172344689378511e-01 3.097406061001204969e-01
3.106212424849699172e-01 3.117727990032063690e-01
3.126252505010019833e-01 3.138055170113046022e-01
3.146292585170340494e-01 3.158387667118911502e-01
3.166332665330661156e-01 3.178725547425584885e-01
3.186372745490981817e-01 3.199068877907649266e-01
3.206412825651302478e-01 3.219417725943713449e-01
3.226452905811623140e-01 3.239772159419079256e-01
3.246492985971943801e-01 3.260132246729555705e-01
3.266533066132264462e-01 3.280498056787479744e-01
3.286573146292585124e-01 3.300869659021984370e-01
3.306613226452905785e-01 3.321247123385226430e-01
3.326653306613226446e-01 3.341630520355902689e-01
3.346693386773546552e-01 3.362019920943281615e-01
3.366733466933867214e-01 3.382415396690652831e-01
3.386773547094187875e-01 3.402817019681184663e-01
3.406813627254508536e-01 3.423224862540105717e-01
3.426853707414829198e-01 3.443638998441114762e-01
3.446893787575149859e-01 3.464059501109027495e-01
3.466933867735470520e-01 3.484486444824925755e-01
3.486973947895791182e-01 3.504919904431790245e-01
3.507014028056111843e-01 3.525359955337455942e-01
3.527054108216432504e-01 3.545806673519804053e-01
3.547094188376753165e-01 3.566260135532439146e-01
3.567134268537073827e-01 3.586720418508653752e-01
3.587174348697394488e-01 3.607187600166723573e-01
3.607214428857715149e-01 3.627661758814819115e-01
3.627254509018035811e-01 3.648142973356300889e-01
3.647294589178356472e-01 3.668631323295147850e-01
3.667334669338677133e-01 3.689126888740119070e-01
3.687374749498997795e-01 3.709629750411909122e-01
3.707414829659318456e-01 3.730139989647337506e-01
3.727454909819639117e-01 3.750657688404782641e-01
3.747494989979959779e-01 3.771182929271459927e-01
3.767535070140280440e-01 3.791715795467037187e-01
3.787575150300601101e-01 3.812256370850859999e-01
3.807615230460921762e-01 3.832804739927577753e-01
3.827655310621242424e-01 3.853360987852955666e-01
3.847695390781562530e-01 3.873925200440579975e-01
3.867735470941883191e-01 3.894497464167099854e-01
3.887775551102203853e-01 3.915077866179726418e-01
3.907815631262524514e-01 3.935666494301859331e-01
3.927855711422845175e-01 3.956263437040156150e-01
3.947895791583165837e-01 3.976868783590525869e-01
3.967935871743486498e-01 3.997482623845572958e-01
3.987975951903807159e-01 4.018105048401450219e-01
4.008016032064127820e-01 4.038736148564310846e-01
4.028056112224448482e-01 4.059376016358140493e-01
4.048096192384769143e-01 4.080024744530777459e-01
4.068136272545089804e-01 4.100682426563233007e-01
4.088176352705410466e-01 4.121349156675139236e-01
4.108216432865731127e-01 4.142025029833706906e-01
4.128256513026051788e-01 4.162710141760351812e-01
4.148296593186372450e-01 4.183404588940091151e-01
4.168336673346693111e-01 4.204108468627376638e-01
4.188376753507013772e-01 4.224821878856294677e-01
4.208416833667334433e-01 4.245544918447622385e-01
4.228456913827655095e-01 4.266277687017308029e-01
4.248496993987975756e-01 4.287020284985563756e-01
4.268537074148296417e-01 4.307772813584848648e-01
4.288577154308617079e-01 4.328535374868942021e-01
4.308617234468937740e-01 4.349308071722063906e-01
4.328657314629258401e-01 4.370091007867861199e-01
4.348697394789579063e-01 4.390884287878250580e-01
4.368737474949899169e-01 4.411688017183462707e-01
4.388777555110219830e-01 4.432502302081339218e-01
4.408817635270540491e-01 4.453327249747409122e-01
4.428857715430861153e-01 4.474162968243580729e-01
4.448897795591181814e-01 4.495009566529943323e-01
4.468937875751502475e-01 4.515867154473851564e-01
4.488977955911823137e-01 4.536735842860210588e-01
4.509018036072143798e-01 4.557615743402725350e-01
4.529058116232464459e-01 4.578506968754518791e-01
4.549098196392785121e-01 4.599409632518972613e-01
4.569138276553105782e-01 4.620323849260233318e-01
4.589178356713426443e-01 4.641249734515639491e-01
4.609218436873747105e-01 4.662187404806228397e-01
4.629258517034067766e-01 4.683136977649974275e-01
4.649298597194388427e-01 4.704098571571554976e-01
4.669338677354709088e-01 4.725072306115948861e-01
4.689378757515029750e-01 4.746058301860520134e-01
4.709418837675350411e-01 4.767056680427207427e-01
4.729458917835671072e-01 4.788067564495821493e-01
4.749498997995991734e-01 4.809091077816652349e-01
4.769539078156312395e-01 4.830127345223479418e-01
4.789579158316633056e-01 4.851176492647615857e-01
4.809619238476953718e-01 4.872238647131263423e-01
4.829659318637274379e-01 4.893313936841171552e-01
4.849699398797595040e-01 4.914402491083330049e-01
4.869739478957915702e-01 4.935504440317161623e-01
4.889779559118235808e-01 4.956619916170358353e-01
4.909819639278556469e-01 4.977749051452861617e-01
4.929859719438877130e-01 4.998891980173691407e-01
4.949899799599197792e-01 5.020048837555426413e-01
4.969939879759518453e-01 5.041219760049818754e-01
4.989979959919839114e-01 5.062404885354598871e-01
5.010020040080159776e-01 5.083604352428651163e-01
5.030060120240480437e-01 5.104818301510309908e-01
5.050100200400801098e-01 5.126046874132849096e-01
5.070140280561121759e-01 5.147290213141995086e-01
5.090180360721442421e-01 5.168548462714153136e-01
5.110220440881763082e-01 5.189821768373444888e-01
5.130260521042083743e-01 5.211110277010846392e-01
5.150300601202404405e-01 5.232414136901621937e-01
5.170340681362725066e-01 5.253733497725049384e-01
5.190380761523045727e-01 5.275068510584141057e-01
5.210420841683366389e-01 5.296419328023467266e-01
5.230460921843687050e-01 5.317786104050536977e-01
5.250501002004007711e-01 5.339168994156248127e-01
5.270541082164328373e-01 5.360568155335247997e-01
5.290581162324649034e-01 5.381983746106384636e-01
5.310621242484969695e-01 5.403415926535322100e-01
5.330661322645290356e-01 5.424864858256290834e-01
5.350701402805611018e-01 5.446330704493522745e-01
5.370741482965931679e-01 5.467813630085835985e-01
5.390781563126252340e-01 5.489313801507471613e-01
5.410821643286573002e-01 5.510831386894486927e-01
5.430861723446893663e-01 5.532366556066707908e-01
5.450901803607214324e-01 5.553919480553194399e-01
5.470941883767534986e-01 5.575490333617834082e-01
5.490981963927855647e-01 5.597079290284182607e-01
5.511022044088176308e-01 5.618686527361228533e-01
5.531062124248496970e-01 5.640312223472238040e-01
5.551102204408817631e-01 5.661956559078700213e-01
5.571142284569138292e-01 5.683619716510553976e-01
5.591182364729458953e-01 5.705301879993389669e-01
5.611222444889779615e-01 5.727003235677408099e-01
5.631262525050100276e-01 5.748723971667145660e-01
5.651302605210419827e-01 5.770464278050709828e-01
5.671342685370740488e-01 5.792224346931641454e-01
5.691382765531061150e-01 5.814004372459046222e-01
5.711422845691381811e-01 5.835804550859793327e-01
5.731462925851702472e-01 5.857625080472290691e-01
5.751503006012023134e-01 5.879466161777096023e-01
5.771543086172343795e-01 5.901327997433760686e-01
5.791583166332664456e-01 5.923210792313648998e-01
5.811623246492985118e-01 5.945114753535623020e-01
5.831663326653305779e-01 5.967040090502886418e-01
5.851703406813626440e-01 5.988987014939083364e-01
5.871743486973947102e-01 6.010955740926783308e-01
5.891783567134267763e-01 6.032946484944446963e-01
5.911823647294588424e-01 6.054959465907997496e-01
5.931863727454909085e-01 6.076994905209555098e-01
5.951903807615229747e-01 6.099053026758604057e-01
5.971943887775550408e-01 6.121134057023369657e-01
5.991983967935871069e-01 6.143238225076296244e-01
6.012024048096191731e-01 6.165365762634008595e-01
6.032064128256512392e-01 6.187516904105666571e-01
6.052104208416833053e-01 6.209691886636142799e-01
6.072144288577153715e-01 6.231890950154904685e-01
6.092184368737474376e-01 6.254114337422178593e-01
6.112224448897795037e-01 6.276362294078819959e-01
6.132264529058115698e-01 6.298635068695946915e-01
6.152304609218436360e-01 6.320932912827588179e-01
6.172344689378757021e-01 6.343256081059871487e-01
6.192384769539077682e-01 6.365604831068550906e-01
6.212424849699398344e-01 6.387979423671280577e-01
6.232464929859719005e-01 6.410380122884358212e-01
6.252505010020039666e-01 6.432807195979367565e-01
6.272545090180360328e-01 6.455260913545046719e-01
6.292585170340680989e-01 6.477741549542438415e-01
6.312625250501001650e-01 6.500249381371385748e-01
6.332665330661322312e-01 6.522784689930836155e-01
6.352705410821642973e-01 6.545347759683669553e-01
6.372745490981963634e-01 6.567938878724514096e-01
6.392785571142284295e-01 6.590558338844507702e-01
6.412825651302604957e-01 6.613206435604245259e-01
6.432865731462925618e-01 6.635883468402890006e-01
6.452905811623246279e-01 6.658589740550365788e-01
6.472945891783566941e-01 6.681325559344519771e-01
6.492985971943887602e-01 6.704091236145293120e-01
6.513026052104208263e-01 6.726887086453707809e-01
6.533066132264528925e-01 6.749713429994964597e-01
6.553106212424849586e-01 6.772570590795983225e-01
6.573146292585170247e-01 6.795458897274687660e-01
6.593186372745490909e-01 6.818378682324973683e-01
6.613226452905811570e-01 6.841330283405050450e-01
6.633266533066132231e-01 6.864314042629531265e-01
6.653306613226452892e-01 6.887330306863334028e-01
6.673346693386772444e-01 6.910379427818829079e-01
6.693386773547093105e-01 6.933461762150986418e-01
6.713426853707413766e-01 6.956577671563191068e-01
6.733466933867734427e-01 6.979727522909440207e-01
6.753507014028055089e-01 7.002911688300106352e-01
6.773547094188375750e-01 7.026130545214053225e-01
6.793587174348696411e-01 7.049384476608887562e-01
6.813627254509017073e-01 7.072673871039367732e-01
6.833667334669337734e-01 7.095999122774986345e-01
6.853707414829658395e-01 7.119360631922528881e-01
6.873747494989979057e-01 7.142758804552205021e-01
6.893787575150299718e-01 7.166194052826603267e-01
6.913827655310620379e-01 7.189666795134793675e-01
6.933867735470941041e-01 7.213177456227082285e-01
6.953907815631261702e-01 7.236726467358187698e-01
6.973947895791582363e-01 7.260314266429801489e-01
6.993987975951903024e-01 7.283941298140859111e-01
7.014028056112223686e-01 7.307608014142242814e-01
7.034068136272544347e-01 7.331314873190155623e-01
7.054108216432865008e-01 7.355062341313949315e-01
7.074148296593185670e-01 7.378850891980053284e-01
7.094188376753506331e-01 7.402681006265859898e-01
7.114228456913826992e-01 7.426553173037061528e-01
7.134268537074147654e-01 7.450467889130086840e-01
7.154308617234468315e-01 7.474425659542073275e-01
7.174348697394788976e-01 7.498426997624193513e-01
7.194388777555109638e-01 7.522472425282124009e-01
7.214428857715430299e-01 7.546562473184250663e-01
7.234468937875750960e-01 7.570697680974225463e-01
7.254509018036071621e-01 7.594878597489639338e-01
7.274549098196392283e-01 7.619105780991251020e-01
7.294589178356712944e-01 7.643379799396990970e-01
7.314629258517033605e-01 7.667701230522984135e-01
7.334669338677354267e-01 7.692070662335150910e-01
7.354709418837674928e-01 7.716488693205513227e-01
7.374749498997995589e-01 7.740955932181577959e-01
7.394789579158316251e-01 7.765472999259656062e-01
7.414829659318636912e-01 7.790040525671008131e-01
7.434869739478957573e-01 7.814659154176450961e-01
7.454909819639278235e-01 7.839329539371127087e-01
7.474949899799598896e-01 7.864052348000148962e-01
7.494989979959919557e-01 7.888828259284096367e-01
7.515030060120240218e-01 7.913657965257419047e-01
7.535070140280560880e-01 7.938542171118759816e-01
7.555110220440881541e-01 7.963481595590732320e-01
7.575150300601202202e-01 7.988476971297889806e-01
7.595190380761522864e-01 8.013529045153552355e-01
7.615230460921843525e-01 8.038638578762898890e-01
7.635270541082164186e-01 8.063806348841832117e-01
7.655310621242484848e-01 8.089033147648534428e-01
7.675350701402805509e-01 8.114319783435569589e-01
7.695390781563125060e-01 8.139667080912426078e-01
7.715430861723445721e-01 8.165075881732902774e-01
7.735470941883766383e-01 8.190547044996911996e-01
7.755511022044087044e-01 8.216081447773101454e-01
7.775551102204407705e-01 8.241679985640144590e-01
7.795591182364728366e-01 8.267343573252559086e-01
7.815631262525049028e-01 8.293073144927628482e-01
7.835671342685369689e-01 8.318869655252754125e-01
7.855711422845690350e-01 8.344734079723504783e-01
7.875751503006011012e-01 8.370667415403336697e-01
7.895791583166331673e-01 8.396670681610565179e-01
7.915831663326652334e-01 8.422744920638643995e-01
7.935871743486972996e-01 8.448891198499042243e-01
7.955911823647293657e-01 8.475110605702648181e-01
7.975951903807614318e-01 8.501404258072360332e-01
7.995991983967934980e-01 8.527773297589390511e-01
8.016032064128255641e-01 8.554218893278254798e-01
8.036072144288576302e-01 8.580742242131035313e-01
8.056112224448896963e-01 8.607344570072086309e-01
8.076152304609217625e-01 8.634027132966914930e-01
8.096192384769538286e-01 8.660791217676319098e-01
8.116232464929858947e-01 8.687638143160114623e-01
8.136272545090179609e-01 8.714569261631677222e-01
8.156312625250500270e-01 8.741585959767196323e-01
8.176352705410820931e-01 8.768689659972556116e-01
8.196392785571141593e-01 8.795881821708821935e-01
8.216432865731462254e-01 8.823163942888115896e-01
8.236472945891782915e-01 8.850537561330736880e-01
8.256513026052103577e-01 8.878004256300088270e-01
8.276553106212424238e-01 8.905565650113012044e-01
8.296593186372744899e-01 8.933223409832193873e-01
8.316633266533065560e-01 8.960979249046298056e-01
8.336673346693386222e-01 8.988834929741577051e-01
8.356713426853706883e-01 9.016792264274310353e-01
8.376753507014027544e-01 9.044853117445390556e-01
8.396793587174348206e-01 9.073019408692208909e-01
8.416833667334668867e-01 9.101293114393573802e-01
8.436873747494989528e-01 9.129676270309419195e-01
8.456913827655310190e-01 9.158170974153063693e-01
8.476953907815630851e-01 9.186779388309505023e-01
8.496993987975951512e-01 9.215503742715839275e-01
8.517034068136272174e-01 9.244346337900909427e-01
8.537074148296592835e-01 9.273309548211964293e-01
8.557114228456913496e-01 9.302395825235052484e-01
8.577154308617234157e-01 9.331607701415683964e-01
8.597194388777554819e-01 9.360947793914150550e-01
8.617234468937875480e-01 9.390418808691798347e-01
8.637274549098196141e-01 9.420023544862926590e-01
8.657314629258516803e-01 9.449764899324734069e-01
8.677354709418837464e-01 9.479645871690614012e-01
8.697394789579158125e-01 9.509669569548556689e-01
8.717434869739478787e-01 9.539839214078585927e-01
8.737474949899798338e-01 9.570158146050089520e-01
8.757515030060118999e-01 9.600629832237771444e-01
8.777555110220439660e-01 9.631257872292265931e-01
8.797595190380760322e-01 9.662046006101810969e-01
8.817635270541080983e-01 9.692998121691211999e-01
8.837675350701401644e-01 9.724118263711368781e-01
8.857715430861722306e-01 9.755410642564584789e-01
8.877755511022042967e-01 9.786879644235549902e-01
8.897795591182363628e-01 9.818529840888037263e-01
8.917835671342684289e-01 9.850366002307974211e-01
8.937875751503004951e-01 9.882393108275202565e-01
8.957915831663325612e-01 9.914616361956098967e-01
8.977955911823646273e-01 9.947041204425354222e-01
8.997995991983966935e-01 9.979673330437814904e-01
9.018036072144287596e-01 1.001251870557972934e+00
9.038076152304608257e-01 1.004558358495432069e+00
9.058116232464928919e-01 1.007887453357552143e+00
9.078156312625249580e-01 1.011239844866220094e+00
9.098196392785570241e-01 1.014616258405764748e+00
9.118236472945890903e-01 1.018017457702411699e+00
9.138276553106211564e-01 1.021444247771622127e+00
9.158316633266532225e-01 1.024897478164818576e+00
9.178356713426852886e-01 1.028378046556025049e+00
9.198396793587173548e-01 1.031886902711511400e+00
9.218436873747494209e-01 1.035425052895024400e+00
9.238476953907814870e-01 1.038993564768400768e+00
9.258517034068135532e-01 1.042593572857797746e+00
9.278557114228456193e-01 1.046226284668437811e+00
9.298597194388776854e-01 1.049892987544091438e+00
9.318637274549097516e-01 1.053595056387271578e+00
9.338677354709418177e-01 1.057333962375643699e+00
9.358717434869738838e-01 1.061111282838318681e+00
9.378757515030059499e-01 1.064928712487243079e+00
9.398797595190380161e-01 1.068788076239371554e+00
9.418837675350700822e-01 1.072691343916984064e+00
9.438877755511021483e-01 1.076640647174666565e+00
9.458917835671342145e-01 1.080638299083423348e+00
9.478957915831662806e-01 1.084686816902968198e+00
9.498997995991983467e-01 1.088788948706504112e+00
9.519038076152304129e-01 1.092947704688971289e+00
9.539078156312624790e-01 1.097166394216551044e+00
9.559118236472945451e-01 1.101448669967465266e+00
9.579158316633266113e-01 1.105798580909029605e+00
9.599198396793586774e-01 1.110220636391057392e+00
9.619238476953907435e-01 1.114719884367705527e+00
9.639278557114228096e-01 1.119302007782449593e+00
9.659318637274548758e-01 1.123973444591628512e+00
9.679358717434869419e-01 1.128741538982824588e+00
9.699398797595190080e-01 1.133614734389153833e+00
9.719438877755510742e-01 1.138602823469939684e+00
9.739478957915831403e-01 1.143717277240307029e+00
9.759519038076150954e-01 1.148971686590832597e+00
9.779559118236471615e-01 1.154382367431360912e+00
9.799599198396792277e-01 1.159969211012679802e+00
9.819639278557112938e-01 1.165756914229753916e+00
9.839679358717433599e-01 1.171776822874631696e+00
9.859719438877754261e-01 1.178069812602873023e+00
9.879759519038074922e-01 1.184691034636924378e+00
9.899799599198395583e-01 1.191718275837263308e+00
9.919839679358716245e-01 1.199268057469192295e+00
9.939879759519036906e-01 1.207530761476960812e+00
9.959919839679357567e-01 1.216863410058610429e+00
9.979959919839678228e-01 1.228135815312199064e+00
1.000000000000000000e+00 1.248271256259899875e+00

